Wireless Distributed Edge Learning: How Many Edge Devices Do We Need?

We consider distributed machine learning at the wireless edge, where a parameter server builds a global model with the help of multiple wireless edge devices that perform computations on local dataset partitions. Edge devices transmit the result of their computations (updates of current global model) to the server using a fixed rate and orthogonal multiple access over an error prone wireless channel. In case of a transmission error, the undelivered packet is retransmitted until successfully decoded at the receiver. Leveraging on the fundamental tradeoff between computation and communication in distributed systems, our aim is to derive how many edge devices are needed to minimize the average completion time while guaranteeing convergence. We provide upper and lower bounds for the average completion and we find a necessary condition for adding edge devices in two asymptotic regimes, namely the large dataset and the high accuracy regime. Conducted experiments on real datasets and numerical results confirm our analysis and substantiate our claim that the number of edge devices should be carefully selected for timely distributed edge learning.

==> Author_biographies.txt <==
Biographies

Jaeyoung Song received the B.S. degree in physics and Ph.D degree in electrical engineering from Korea Advanced Institute of Science and Technology (KAIST), Daejeon, Korea, in 2012 and 2019, respectively. He was a post-doctoral researcher at KAIST, Korea and EURECOM, France. His research interests are in the area of wireless distributed learning system and optimizing wireless communication system.


Marios Kountouris (S¡¯04?M¡¯08?SM¡¯15) received the diploma degree in electrical and computer engineering from NTUA, Athens, Greece in 2002 and the M.S. and Ph.D. degrees in electrical engineering from Telecom ParisTech, France in 2004 and 2008, respectively. Since May 2019, he has been an Associate Professor and Chair PI on Advanced Wireless Systems at EURECOM, France. Prior to his current appointment, he has hold positions at Huawei Paris Research Center, CentraleSupelec, France, The University of Texas at Austin, USA, and Yonsei University, S. Korea. He currently serves as Associate Editor for the IEEE Transactions on Wireless Communications, the IEEE Transactions on Signal Processing, and the IEEE Wireless Communication Letters. He received several awards, including the 2020 IEEE ComSoc Young Author Best Paper Award, the 2016 IEEE ComSoc CTTC Early Achievement Award, the 2013 IEEE ComSoc Outstanding Young Researcher Award for the EMEA Region, the 2012 IEEE SPS Signal Processing Magazine Award, the IEEE SPAWC 2013 Best Paper Award, and the IEEE Globecom 2009 CT Best Paper Award.




==> Final manuscript/Author_biographies.txt <==
Biographies

Jaeyoung Song received the B.S. degree in physics and Ph.D degree in electrical engineering from Korea Advanced Institute of Science and Technology (KAIST), Daejeon, Korea, in 2012 and 2019, respectively. He was a post-doctoral researcher at KAIST, Korea and EURECOM, France. His research interests are in the area of wireless distributed learning system and optimizing wireless communication system.


Marios Kountouris (S¡¯04?M¡¯08?SM¡¯15) received the diploma degree in electrical and computer engineering from NTUA, Athens, Greece in 2002 and the M.S. and Ph.D. degrees in electrical engineering from Telecom ParisTech, France in 2004 and 2008, respectively. Since May 2019, he has been an Associate Professor and Chair PI on Advanced Wireless Systems at EURECOM, France. Prior to his current appointment, he has hold positions at Huawei Paris Research Center, CentraleSupelec, France, The University of Texas at Austin, USA, and Yonsei University, S. Korea. He currently serves as Associate Editor for the IEEE Transactions on Wireless Communications, the IEEE Transactions on Signal Processing, and the IEEE Wireless Communication Letters. He received several awards, including the 2020 IEEE ComSoc Young Author Best Paper Award, the 2016 IEEE ComSoc CTTC Early Achievement Award, the 2013 IEEE ComSoc Outstanding Young Researcher Award for the EMEA Region, the 2012 IEEE SPS Signal Processing Magazine Award, the IEEE SPAWC 2013 Best Paper Award, and the IEEE Globecom 2009 CT Best Paper Award.



